The space writhes and signatures of polymer knots

The space writhe of a knot is a property of its three-dimensional embedding that contains information about its underlying topology, but the correspondence between space writhe and other topological invariants is not fully understood. We perform Langevin dynamics simulations of knotted semiflexible polymers and measure their ensemble average space writhe. We show that for all knots up to 10 crossings, alternating and non-alternating, the average space writhe is almost equal to that of the tightest known configuration of the same knot, with minor differences. Using this equivalence, we show that for more complex knots with up to 38 crossings, the average space writhe is strongly correlated with the signature of the knot. This establishes that the connection between signature and space writhe holds at larger crossing numbers.

==> email.txt <==
Hi!
This spreadsheet has all the stuff for yesterday's non-alternating. Sheet 1 has the data for non-alternating, sheet 2 has the DT codes for the non-alternating (but just the ones that survived the LAMMPS process, so only the codes represented in sheet 1). Same deal for sheet 3 and 4 but with alternating.
For the different columns:
*Knot: just the index number from the original SnapPy output.
*LammpsNum: number from 1 to 21.
*Signature: the value calculated by SnapPy, so, may as well take its absolute value.
*SpaceWrithe: calculated in Matlab for each of the LAMMPS-wiggled-knots.
*AverageWrithe: the mean across each set of 21 LAMMPS-wiggled-knots.
*Crossing Number: the crossing number of the original presentation from SnapPy.
*DTcodeWrithe: the writhe for the spiky knot generated by KnotPlot before any smoothing is done.
*KnotPlotSmoothedWrithe: the writhe for the smoothed knots output from KnotPlot (but before using LAMMPS)
Then 'Knot' is the same numbering in sheet 2 and sheet 4, with the DT codes just copy pasted into each cell beside it.
With the new non-alternating, I am very very confident that they are all (or large majority) non-alternating as I used a stronger simplification thing in SnapPy, and tested several in Regina (and they didn't simplify down immediately, but Regina's simplification doesn't miss obvious simplification, etc etc).

